Organ-based Chronological Age Estimation based on 3D MRI Scans

Individuals age differently depending on a multitude of different factors such as lifestyle, medical history and genetics. Often, the global chronological age is not indicative of the true ageing process. An organ-based age estimation would yield a more accurate health state assessment. In this work, we propose a new deep learning architecture for organ-based age estimation based on magnetic resonance images (MRI). The proposed network is a 3D convolutional neural network (CNN) with increased depth and width made possible by the hybrid utilization of inception and fire modules. We apply the proposed framework for the tasks of brain and knee age estimation. Quantitative comparisons against concurrent MR-based regression networks and different 2D and 3D data feeding strategies illustrated the superior performance of the proposed work.

==> predictions.csv <==
,actual_age,regression_predicted_age,patient_id,residual
0,66.86,61.88962936401367,IXI558,4.970370635986328
1,37.73,41.6697998046875,IXI046,3.939799804687503
2,78.36,78.02047729492188,IXI476,0.33952270507812443
3,33.0,32.78238296508789,IXI307,0.21761703491210938
4,39.04,38.79609680175781,IXI240,0.24390319824218665
5,23.04,23.009201049804688,IXI129,0.030798950195311647
6,42.97,42.93738555908203,IXI566,0.03261444091796761
7,70.52,70.33680725097656,IXI543,0.18319274902343352
8,62.96,62.67760467529297,IXI239,0.2823953247070321
9,60.41,61.0057373046875,IXI516,0.5957373046875034
10,29.73,37.37845230102539,IXI098,7.64845230102539
11,41.33,40.3553581237793,IXI584,0.9746418762207014
12,62.8,64.83336639404297,IXI496,2.0333663940429716
13,32.84,35.3698616027832,IXI469,2.5298616027831997
14,70.5,64.52919006347656,IXI551,5.9708099365234375
15,24.85,32.77569580078125,IXI176,7.925695800781249
16,63.4,64.06195831298828,IXI452,0.6619583129882827
17,25.45,32.31547546386719,IXI315,6.865475463867188
18,64.75,64.43701934814453,IXI512,0.31298065185546875
19,20.07,19.97090721130371,IXI064,0.09909278869628935
20,69.69,65.97207641601562,IXI506,3.7179235839843727
21,29.66,38.99299621582031,IXI596,9.332996215820312
22,55.54,48.81718444824219,IXI428,6.722815551757812
23,72.59,69.39920043945312,IXI376,3.1907995605468784
24,55.58,55.45426940917969,IXI401,0.1257305908203108
25,58.83,63.33184051513672,IXI536,4.5018405151367205
26,29.0,28.823482513427734,IXI135,0.17651748657226562
27,35.46,39.17600631713867,IXI573,3.716006317138671
28,26.93,27.029626846313477,IXI614,0.09962684631347685
29,63.82,60.41697692871094,IXI565,3.403023071289063
30,34.06,33.84962844848633,IXI634,0.21037155151367415
31,54.61,54.98466491699219,IXI526,0.37466491699218807
32,31.58,38.51735305786133,IXI561,6.93735305786133
33,60.91,60.72901153564453,IXI260,0.18098846435546534
34,46.22,46.73411560058594,IXI653,0.5141156005859386
35,25.59,29.21974754333496,IXI613,3.629747543334961
36,41.9,49.76647186279297,IXI226,7.86647186279297
37,32.42,33.93607711791992,IXI510,1.5160771179199202
38,28.56,39.58007049560547,IXI567,11.02007049560547
39,45.3,45.1989860534668,IXI588,0.10101394653320028
40,24.31,24.334699630737305,IXI214,0.024699630737305966
41,35.52,37.76529312133789,IXI601,2.2452931213378875
42,24.0,28.278118133544922,IXI253,4.278118133544922
43,59.13,57.44199752807617,IXI212,1.6880024719238307
44,46.43,45.9458122253418,IXI387,0.48418777465820284
45,60.07,59.21530532836914,IXI546,0.8546946716308597

